Metallicity profiles of Ultra Diffuse Galaxies in NIHAO simulations

Supernovae feedback driven expansion has proven to be a viable mechanism to explain the average properties of Ultra Diffuse Galaxies (UDGs) such as the sizes, colors, mass and internal kinematics. Here, we explore the origin of stellar metallicity gradients in feedback driven simulated UDGs from the NIHAO project and compare them with the observed distribution of metallicity gradients of both Local Group dwarfs as well as of the recently observed UDG DF44. Simulated UDGs display a large variety of metallicity profiles, showing flat to negative gradients, similarly to what is observed in LG dwarfs, while DF44 data suggest a flat to positive gradient. The variety of metallicity gradients in simulations is set by the interplay between the radius at which star formation occurs and the subsequent supernovae feedback driven stellar redistribution: rotation supported systems tend to have flat metallicity profiles while dispersion supported galaxies show negative and steep profiles. Our results suggest that UDGs are not peculiar in what regards their metallicity gradients, when compared to regular dwarfs. Desirably, a larger observational sample of UDGs' gradients shall be available in the future, in order to test our predictions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
